Search for an excess of events in the Super-Kamiokande detector in the directions of the astrophysical neutrinos reported by the IceCube Collaboration

We present the results of a search in the Super-Kamiokande (SK) detector for excesses of neutrinos with energies above a few GeV that are in the direction of the track events reported in IceCube. Data from all SK phases (SK-I through SK-IV) were used, spanning a period from April 1996 to April 2016 and corresponding to an exposure of 225 kilotonne-years . We considered the 14 IceCube track events from a data set with 1347 livetime days taken from 2010 to 2014. We use Poisson counting to determine if there is an excess of neutrinos detected in SK in a 10 degree search cone (5 degrees for the highest energy data set) around the reconstructed direction of the IceCube event. No significant excess was found in any of the search directions we examined. We also looked for coincidences with a recently reported IceCube multiplet event. No events were detected within a $\pm$ 500 s time window around the first detected event, and no significant excess was seen from that direction over the lifetime of SK.

==> referee_response.txt <==
We agree with the suggestions made by the referee and are resubmitting with modifications that address the points made below.

1) the authors consider a very specific subset of IceCube data (i.e. the "track" events of the 4yr HESE analysis). However, IceCube collaboration also released other pieces of data (e.g. the "showers" that have a poor pointing accuracy; upward-going-muons that have a good pointing accuracy but only arrive from the northern sky, etc.). The authors should better comment on their choice, explaing why they limit themselves to the considered dataset.

Response:

As mentioned by the referee, the HESE sample contains both track and shower events, but we only considered track events for the purpose of our search. We have included the following clarifying text in the search method section:

"This data set contains neutrino candidates with two different topologies: track and shower. Track events are mainly from muon neutrino charged-current interactions, while shower events are mainly from neutral current interactions, as well as electron and tau neutrino charged-current interactions. Only IceCube track events were used in this analysis. Shower events typically have poor angular resolution, with an error up to 20 degrees for the (IceCube Collaboration 2015) data set, making them unsuitable for a coincidence analysis using only spatial information. Track events, on the other hand, have a median angular resolution of better than 1 degree, allowing us to perform a spatial coincident search.

2) Given the uncertainty about the origins of these astrophysical neutrinos, the authors perform a model-blind search, without assuming an energy spectrum a priori. I agree with this approach. It would be however very useful for the interpretation of the final results to have an idea of the relationship between the event rates in SK detector and the neutrino flux from potential sources. E.g. the authors could mention somewhere in the text, the number of events in the three categories (along a fixed direction) that are produced by a point-like source with suitably normalized neutrino flux and fixed spectral index. I think that even this simple estimate could help to understand the implications of the present results with respect to other limits in the literature.

Response:

Determining the appropriate way to make such an estimate was a bit challenging, and in the end we decided to extend the IceCube point source limits from arXiv:1605.00163 down to our energies to estimate how many events we would expect in our SK data sample. The following text was included in the introduction section:

"An estimate of the number of events anticipated in the SK sample can be derived by extending the point source limits from Aartsen16 down to lower energies. Assuming the standard E^-2 spectrum, we would expect ~0.5 events in the UPMU sample and ~0.002 events in FC and PC samples. If we assume a cutoff of 100 TeV (which is below the deposited energies of IceCube events 4, 9, and 12), we would expect ~5 events in the UPMU sample and ~0.02 events in the FC and PC samples. More events could be expected in the SK topologies if there is a softer spectral index (in Aartsen15 the best fit index is −2.58+/- 0.25) or if there is a broken power law between the higher energy domain described by IceCube and the lower energies seen in SK."

